Junta Distance Approximation with Sub-Exponential Queries

Leveraging tools of De, Mossel, and Neeman [FOCS, 2019], we show two different results pertaining to the \emph{tolerant testing} of juntas. Given black-box access to a Boolean function $f:\{\pm1\}^{n} \to \{\pm1\}$, we give a $poly(k, \frac{1}{\varepsilon})$ query algorithm that distinguishes between functions that are $\gamma$-close to $k$-juntas and $(\gamma+\varepsilon)$-far from $k'$-juntas, where $k' = O(\frac{k}{\varepsilon^2})$. In the non-relaxed setting, we extend our ideas to give a $2^{\tilde{O}(\sqrt{k/\varepsilon})}$ (adaptive) query algorithm that distinguishes between functions that are $\gamma$-close to $k$-juntas and $(\gamma+\varepsilon)$-far from $k$-juntas. To the best of our knowledge, this is the first subexponential-in-$k$ query algorithm for approximating the distance of $f$ to being a $k$-junta (previous results of Blais, Canonne, Eden, Levi, and Ron [SODA, 2018] and De, Mossel, and Neeman [FOCS, 2019] required exponentially many queries in $k$). Our techniques are Fourier analytical and make use of the notion of "normalized influences" that was introduced by Talagrand [AoP, 1994].

==> figures/tolerant-junta-testing.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,387); %set diagram left start at 0, and has height of 387

%Shape: Ellipse [id:dp01885063382788532] 
\draw  [fill={rgb, 255:red, 241; green, 69; blue, 69 }  ,fill opacity=1 ] (112.5,187.44) .. controls (112.5,101.59) and (204.51,32) .. (318,32) .. controls (431.49,32) and (523.5,101.59) .. (523.5,187.44) .. controls (523.5,273.29) and (431.49,342.88) .. (318,342.88) .. controls (204.51,342.88) and (112.5,273.29) .. (112.5,187.44) -- cycle ;
%Shape: Ellipse [id:dp4269384756971304] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (242,189.4) .. controls (242,133.95) and (289.79,89) .. (348.75,89) .. controls (407.71,89) and (455.5,133.95) .. (455.5,189.4) .. controls (455.5,244.85) and (407.71,289.81) .. (348.75,289.81) .. controls (289.79,289.81) and (242,244.85) .. (242,189.4) -- cycle ;
%Shape: Ellipse [id:dp7273146329483027] 
\draw  [fill={rgb, 255:red, 40; green, 190; blue, 74 }  ,fill opacity=1 ] (278.5,189.4) .. controls (278.5,152.91) and (309.95,123.33) .. (348.75,123.33) .. controls (387.55,123.33) and (419,152.91) .. (419,189.4) .. controls (419,225.89) and (387.55,255.48) .. (348.75,255.48) .. controls (309.95,255.48) and (278.5,225.89) .. (278.5,189.4) -- cycle ;
%Shape: Ellipse [id:dp5394764235365876] 
\draw   (316.25,189.15) .. controls (316.25,170.84) and (332.03,156) .. (351.5,156) .. controls (370.97,156) and (386.75,170.84) .. (386.75,189.15) .. controls (386.75,207.46) and (370.97,222.31) .. (351.5,222.31) .. controls (332.03,222.31) and (316.25,207.46) .. (316.25,189.15) -- cycle ;
%Straight Lines [id:da6057039023265434] 
\draw    (381.5,174) -- (440.77,140) ;
\draw [shift={(442.5,139)}, rotate = 510.15] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8632689397865145] 
\draw    (322.5,170) -- (296.05,148.27) ;
\draw [shift={(294.5,147)}, rotate = 399.4] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (344.05,181.35) node [anchor=north west][inner sep=0.75pt]  [font=\Large,rotate=-0.34]  {${\displaystyle \Pi }$};
% Text Node
\draw (402,131.9) node [anchor=north west][inner sep=0.75pt]  [font=\Large]  {$c{\displaystyle _{u}}$};
% Text Node
\draw (311,139.9) node [anchor=north west][inner sep=0.75pt]  [font=\Large]  {$c{\displaystyle _{\ell }}$};


\end{tikzpicture}

